The Spectra of IceCube Neutrino (SIN) candidate sources -- V. Modeling and interpretation of multiwavelength and neutrino data

A correlation has been reported between the arrival directions of high-energy IceCube events and gamma-ray blazars classified as intermediate- and high-synchrotron-peaked BL Lacs. Subsequent studies have investigated the optical properties of these sources, analyzed public multiwavelength data, and constrained their individual neutrino emission based on public IceCube data. In this work, we provide a theoretical interpretation of public multiwavelength and neutrino point source data for the 32 BL Lac objects in the sample previously associated with an IceCube alert event. We have performed particle interaction modeling using open-source numerical simulation software. We constrained the model parameters using a novel and unique approach that simultaneously describes the host galaxy contribution, the observed synchrotron peak, the multiwavelength fluxes, and the IceCube point source constraints. We show that a single-zone leptohadronic model can describe the multiwavelength fluxes from the 32 IceCube candidates. In some cases, the model suggests that hadronic emission may contribute a considerable fraction of the gamma-ray flux. The required power in relativistic protons ranges from a few percent to a factor of ten of the Eddington luminosity, which is energetically less demanding compared to other leptohadronic blazar models in recent literature. The model can describe the 68% confidence level IceCube flux for a large fraction of the masquerading BL Lacs in the sample, including TXS 0506+056; whereas, for true BL Lacs, the model predicts a low neutrino flux in the IceCube sensitivity range. The predicted neutrino flux peaks between a few PeV and 100 PeV and scales positively with the flux in the GeV, MeV, X-ray, and optical bands. Based on these results, we provide a list of the brightest neutrino emitters, which can be used for future searches targeting the 10-100 PeV regime.

==> best_fits.dat <==
4FGLJ1258.7-0452 15.70 -0.33 5.67 2.00 40.09 1.50 2.00 10.00 45.2 6.50 1.0
4FGLJ1258.7-0452 15.70 -0.33 5.67 2.00 40.09 1.50 2.00 10.00 45.62 6.50 1.0
4FGLJ1258.7-0452 15.70 -0.33 5.67 2.00 40.09 1.50 2.00 10.00 45.62 6.50 1.0
4FGLJ1258.7-0452 15.70 -0.33 5.67 2.00 40.09 1.50 2.00 10.00 45.60 6.50 1.0
4FGLJ1258.7-0452 15.70 -0.33 5.67 2.00 40.09 1.50 2.00 10.00 45.62 6.50 1.0
4FGLJ1258.7-0452 16.30 -1.00 5.67 2.00 40.45 1.50 2.00 10.00 46.16 6.50 1.0
4FGLJ1055.7-1807 16.50 -0.09 4.67 2.70 39.93 1.50 2.00 1.70 43.96 8.00 1.0
4FGLJ1055.7-1807 16.50 -0.09 4.67 2.70 39.93 1.50 2.00 1.70 43.96 8.00 1.0
4FGLJ1055.7-1807 16.50 -0.09 4.67 2.70 39.93 1.50 2.00 1.70 43.96 8.00 1.0
4FGLJ1055.7-1807 16.50 -0.09 4.67 2.70 39.93 1.50 2.00 1.70 43.97 8.00 1.0
4FGLJ1055.7-1807 16.50 -0.09 4.67 2.70 39.93 1.50 2.00 1.70 43.96 8.00 1.0
4FGLJ1055.7-1807 16.50 -0.09 5.00 2.70 39.93 1.50 2.00 1.70 43.96 8.00 1.0
4FGLJ1055.7-1807 16.50 -0.09 4.67 2.70 39.93 1.50 2.00 1.70 43.96 8.00 1.0
4FGLJ1055.7-1807 16.50 -0.09 5.00 2.70 39.93 1.50 2.00 1.70 43.96 8.00 1.0
4FGLJ1055.7-1807 16.50 -0.09 5.00 2.70 39.93 1.50 2.00 1.70 43.96 8.00 1.0
4FGLJ1055.7-1807 16.50 -0.09 5.00 2.70 39.93 1.50 2.00 1.70 43.96 8.00 1.0
4FGLJ1055.7-1807 16.50 -0.09 5.00 2.70 39.93 1.50 2.00 1.70 43.96 8.00 1.0
4FGLJ1055.7-1807 16.50 -0.09 5.33 2.70 39.93 1.50 2.00 1.70 43.96 8.00 1.0
4FGLJ1055.7-1807 16.50 -0.09 6.33 2.70 39.93 1.50 2.00 1.70 43.96 8.00 1.0
4FGLJ1055.7-1807 16.50 -0.09 5.33 2.70 39.93 1.50 2.00 1.70 43.96 8.00 1.0
4FGLJ1055.7-1807 16.50 -0.09 5.67 2.70 39.93 1.50 2.00 1.70 43.96 8.00 1.0
4FGLJ1055.7-1807 16.50 -0.09 5.33 2.70 39.93 1.50 2.00 1.70 43.96 8.00 1.0
4FGLJ1055.7-1807 16.50 -0.09 6.33 2.70 39.93 1.50 2.00 1.70 43.95 8.00 1.0
4FGLJ1055.7-1807 16.50 -0.09 6.67 2.70 39.93 1.50 2.00 1.70 43.96 8.00 1.0
4FGLJ1055.7-1807 16.50 -0.09 6.00 2.70 39.93 1.50 2.00 1.70 43.96 8.00 1.0
4FGLJ1507.3-3710 16.50 1.00 4.00 1.65 42.64 0.61 2.00 1.10 45.06 7.50 1.0
4FGLJ1507.3-3710 16.50 1.00 4.00 1.65 42.64 0.61 2.00 1.10 45.06 7.50 1.0
4FGLJ1507.3-3710 16.50 1.00 4.00 1.65 42.64 0.61 2.00 1.10 45.05 7.50 1.0
4FGLJ1507.3-3710 16.50 1.00 4.00 1.65 42.64 0.61 2.00 1.10 45.14 7.50 1.0
4FGLJ1507.3-3710 16.50 1.00 4.00 1.65 42.64 0.61 2.00 1.10 45.33 7.50 1.5
4FGLJ1507.3-3710 16.50 1.00 4.00 1.65 42.64 0.61 2.00 1.10 45.34 7.50 1.5
4FGLJ1507.3-3710 16.50 1.00 4.00 1.65 42.64 0.61 2.00 1.10 45.32 7.50 1.5
4FGLJ1507.3-3710 16.50 1.00 4.00 1.65 42.64 0.61 2.00 1.10 45.33 7.50 1.5
4FGLJ1507.3-3710 16.30 1.00 4.00 1.65 42.64 0.61 2.00 1.10 45.19 7.50 1.0
4FGLJ1507.3-3710 16.30 1.00 4.00 1.65 42.64 0.61 2.00 1.10 45.18 7.50 1.0
4FGLJ1507.3-3710 16.30 1.00 4.00 1.65 42.64 0.61 2.00 1.10 45.19 7.50 1.0
4FGLJ1507.3-3710 16.30 1.00 4.00 1.65 42.64 0.61 2.00 1.10 45.20 7.50 1.0
4FGLJ1507.3-3710 16.30 1.00 4.00 1.65 42.64 0.61 2.00 1.10 45.47 7.50 1.5
4FGLJ1507.3-3710 16.30 1.00 4.00 1.65 42.64 0.61 2.00 1.10 45.47 7.50 1.5
4FGLJ1124.0+2045 15.50 0.33 6.00 2.35 40.82 1.27 2.00 1.30 44.30 6.00 1.0
4FGLJ1124.0+2045 15.50 0.33 6.00 2.35 40.82 1.27 2.00 1.30 44.72 6.00 1.0
4FGLJ1124.0+2045 16.30 -0.33 6.00 2.35 40.45 1.39 2.00 1.70 45.43 6.00 1.5
4FGLJ1124.0+2045 16.30 -0.33 6.00 2.35 40.45 1.39 2.00 1.70 45.43 6.00 1.5
4FGLJ1124.0+2045 16.30 -0.33 6.00 2.35 40.45 1.39 2.00 1.70 45.45 6.00 1.5
4FGLJ1124.0+2045 16.30 -0.33 6.00 2.35 40.45 1.39 2.00 1.70 45.09 6.00 1.0
4FGLJ1124.0+2045 15.90 0.33 5.33 2.00 40.45 1.27 2.00 1.30 44.72 6.00 1.5
4FGLJ1124.0+2045 15.50 0.33 7.00 2.35 40.82 1.27 2.00 1.30 44.75 6.00 1.0
4FGLJ1124.0+2045 16.50 -0.33 6.00 2.35 40.45 1.39 2.00 1.70 45.25 6.00 1.5
4FGLJ1124.0+2045 15.90 0.33 5.33 2.00 40.45 1.27 2.00 1.30 44.70 6.00 1.5
4FGLJ1124.0+2045 16.50 -0.33 6.00 2.35 40.45 1.39 2.00 1.70 45.23 6.00 1.5
4FGLJ1124.0+2045 15.90 0.00 6.33 2.35 40.82 1.27 2.00 1.70 46.14 6.00 1.0
4FGLJ1124.0+2045 15.50 0.33 7.00 2.35 40.82 1.27 2.00 1.30 44.70 6.00 1.0
4FGLJ1124.0+2045 16.30 -0.33 6.67 2.35 40.45 1.39 2.00 1.70 45.13 6.00 1.0
4FGLJ1124.0+2045 16.30 -0.33 6.00 2.35 40.45 1.39 2.00 1.70 45.46 6.00 1.5
4FGLJ1124.0+2045 16.30 -0.33 7.00 2.35 40.45 1.39 2.00 1.70 45.43 6.00 1.5
4FGLJ1124.0+2045 15.90 0.00 6.33 2.35 40.82 1.27 2.00 1.70 46.13 6.00 1.0
4FGLJ1124.0+2045 15.90 0.00 6.33 2.35 40.82 1.27 2.00 1.70 46.12 6.00 1.0
4FGLJ1124.0+2045 16.10 0.00 6.33 2.35 40.82 1.27 2.00 1.70 46.03 6.00 1.0
4FGLJ1124.0+2045 16.10 0.00 6.33 2.35 40.82 1.27 2.00 1.70 46.03 6.00 1.0
4FGLJ2326.2+0113 16.50 0.00 5.33 2.00 42.27 1.04 2.00 1.70 46.27 7.50 1.0
4FGLJ2326.2+0113 16.50 0.00 5.00 2.00 42.27 1.04 2.00 1.70 46.27 7.50 1.0
4FGLJ2227.9+0036 16.50 -0.63 4.03 2.00 41.08 1.50 2.0 1.70 44.98 8.00 2.0
4FGLJ1808.8+3522 15.60 -1.00 4.00 2.35 41.15 1.39 2.00 10.00 46.57 6.50 1.5
4FGLJ0509.4+0542 16.50 0.33 4.00 1.30 41.91 1.17 2.00 1.70 44.91 8.00 1.0
4FGLJ1528.4+2004 16.10 1.00 4.33 1.65 41.55 0.93 2.00 1.30 45.65 7.00 1.0
4FGLJ2133.1+2529 16.10 0.00 4.00 2.00 40.82 1.07 2.00 1.70 45.73 7.50 1.5
4FGLJ0224.2+1616 16.30 -0.33 4.00 1.30 42.27 0.81 2.00 1.70 46.77 7.00 1.5
4FGLJ1808.2+3500 16.30 0.33 4.00 1.30 41.55 0.96 2.00 1.70 45.55 7.50 1.5
4FGLJ2030.9+1935 15.70 0.00 4.33 1.30 40.09 1.39 2.00 1.30 43.59 8.00 1.0
4FGLJ1117.0+2013 16.40 0.50 4.67 1.30 42.50 0.61 2.00 1.40 46.15 7.00 1.5
4FGLJ1533.2+1855 16.10 1.00 5.00 1.30 41.55 0.96 2.00 1.30 45.05 7.00 1.0
4FGLJ0158.8+0101 16.10 0.00 4.00 2.00 42.64 0.70 2.00 1.10 45.14 6.50 1.0
4FGLJ0946.2+0104 15.50 1.00 5.67 1.30 41.18 1.16 2.00 10.00 45.68 7.00 1.5
3FGLJ0627.9-1517 15.70 0.67 5.33 1.30 42.64 0.71 2.00 10.00 45.14 7.00 1.5
4FGLJ0344.4+3432 15.90 0.00 4.33 1.65 40.45 1.17 2.00 1.70 44.95 7.00 1.0
4FGLJ1554.2+2008 16.10 0.80 5.33 1.30 42.64 0.61 2.00 1.70 45.64 7.00 1.0
3FGLJ1258.4+2123 15.90 0.67 4.67 1.30 40.09 1.27 2.00 1.10 42.59 6.00 1.0
4FGLJ2030.5+2235 15.90 -0.33 5.00 2.00 41.18 1.16 2.00 1.70 45.18 7.00 1.0
4FGLJ1300.0+1753 16.50 1.00 4.00 1.65 42.27 0.70 2.00 1.70 46.27 7.50 1.5
4FGLJ1314.7+2348 15.70 1.00 4.00 1.65 42.50 0.81 2.00 1.70 44.60 8.00 1.0
4FGLJ2223.3+0102 15.90 0.00 4.67 2.35 40.09 1.50 2.00 1.70 44.40 6.50 1.5
4FGLJ0649.5-3139 16.30 0.33 5.33 1.30 41.18 1.27 2.00 1.70 45.68 7.00 1.5
4FGLJ0955.1+3551 16.10 -1.00 6.67 2.00 40.82 1.39 2.00 10.00 45.32 7.50 1.0
4FGLJ0239.5+1326 15.70 1.00 4.00 1.65 40.09 1.27 2.00 1.30 44.59 8.50 2.0
4FGLJ0244.7+1316 16.30 0.67 7.00 2.00 40.82 1.39 2.00 1.30 43.32 8.50 1.5
4FGLJ1321.9+3219 15.70 0.67 4.67 1.65 42.64 0.81 2.00 1.70 44.64 8.00 1.5
4FGLJ1124.9+2143 16.30 0.00 7.00 2.00 41.91 0.93 2.00 1.70 46.41 7.50 2.0
